Efficient Discovery of Actual Causality using Abstraction-Refinement

Causality is the relationship where one event contributes to the production of another, with the cause being partly responsible for the effect and the effect partly dependent on the cause. In this paper, we propose a novel and effective method to formally reason about the causal effect of events in engineered systems, with application for finding the root-cause of safety violations in embedded and cyber-physical systems. We are motivated by the notion of actual causality by Halpern and Pearl, which focuses on the causal effect of particular events rather than type-level causality, which attempts to make general statements about scientific and natural phenomena. Our first contribution is formulating discovery of actual causality in computing systems modeled by transition systems as an SMT solving problem. Since datasets for causality analysis tend to be large, in order to tackle the scalability problem of automated formal reasoning, our second contribution is a novel technique based on abstraction-refinement that allows identifying for actual causes within smaller abstract causal models. We demonstrate the effectiveness of our approach (by several orders of magnitude) using three case studies to find the actual cause of violations of safety in (1) a neural network controller for a Mountain Car, (2) a controller for a Lunar Lander obtained by reinforcement learning, and (3) an MPC controller for an F-16 autopilot simulator.

==> images/car.csv <==
X,Y1,Y2,Y3,Y4
1000,295.00023523966473,415.04740715026855,1587.8829956054688,22831.54988288879
1500,322.3581314086914,443.4821605682373,2292.807102203369,31282.039880752563
2000,347.6932843526204,481.1614354451497,3270.7812786102295,43666.499853134155
2500,403.6603768666585,525.6895224253336,3982.8617572784424,52136.560678482056
3000,443.1463877360026,554.615338643392,5131.777048110962,64960.784912109375
3500,502.99803415934247,650.3229141235352,5972.365856170654,73183.0792427063
4000,581.8339188893636,702.390988667806,7416.325807571411,87335.10494232178
4500,679.5210043589274,792.0249303181967,8344.726085662842,95833.70208740234
5000,779.2228857676188,900.9373982747396,9880.288124084473,108946.23732566832
5500,891.9035593668619,1016.4629618326823,11035.887002944946,118847.5067615509
6000,996.0858821868896,1130.7017803192139,12151.022672653198,130448.30298423769
6500,1144.6173191070557,1231.339454650879,13954.38289642334,140508.06593894958
7000,1297.0159848531086,1432.1306546529133,15735.50581932068,152367.04087257385
7500,1413.5903517405193,1534.6203645070393,17182.071208953857,170512.38179206848
8000,1621.0510730743408,1774.23890431722,18702.95023918152,181640.92803001404

==> images/dataf16.csv <==
X,Y1,Y2,Y3,Y4
2000,295.70151835071795,835.4669298444476,2556.079149246216,51875.115633010864
2500,319.1405023847307,880.406496476154,3122.476100921631,65296.93293571472
3000,333.609152813347,878.851691070868,3731.456995010376,77182.85799026489
3500,360.4634294704515,913.4204436321648,4404.244899749756,90327.74996757507
4000,387.94739878907495,957.6353150971082,5003.093957901001,102889.44482803345
4500,433.5480563494624,994.343139687363,5604.588031768799,115805.3047657013
5000,479.2263945754693,1053.3788398820527,6183.246850967407,130009.53221321106
5500,516.280899242479,1081.823441447044,6748.299837112427,142124.9759197235
6000,571.6825456035381,1134.5163316142805,7854.107141494751,162777.69923210144
6500,624.4999048661213,1197.8043147495814,8185.071706771851,170461.88116073608
7000,693.0877578501799,1286.4577089037214,8814.573049545288,181515.26403427124
7500,803.5077708108084,1364.0932647549375,9477.442026138306,195532.25994110107
8000,818.2110835094841,1381.5272340969163,10016.854047775269,207539.23201560977
8500,822.8165906789352,1393.830707316496,10670.84789276123,221593.0998325348
9000,924.5962512736418,1434.5930839071468,11687.327861785889,242328.44185829163


==> images/dataf16_1.csv <==
X,Y1,Y2,Y3,Y4
2000,335.19143960913834,885.9640627491231,3751.451015472412,62993.30806732178
4000,467.19792910984586,918.8464009031958,7442.406892776489,124867.16508865356
6000,757.9170879052609,1060.8417987823486,11248.372077941896,186793.7400341034
8000,1124.6519769941058,1361.3459188110974,15131.774187088013,252955.23023605347
10000,1363.747265874123,1609.9944698567292,19200.92010498047,315418.92766952515
12000,1889.8357955776912,2127.5910601323963,23226.28879547119,375009.74798202515
14000,3156.5905201191804,3417.804610972502,27433.27021598816,440368.00599098206
16000,4191.606964383806,4446.016929587539,32202.173948287964,499898.8358974457
18000,5553.664684295654,5814.635106495449,36330.00922203064,565719.437122345
20000,7533.642846710828,7744.789303565512,40579.52189445496,621451.7021179199
22000,9837.86119733538,9968.763516873729,45607.4321269989,686060.4610443115


==> images/datal.csv <==
X,Y1,Y2,Y3,Y4
1000,299.0583578745524,446.9926357269287,1452.8038501739502,15627.295017242432
1500,322.5216865539551,449.8440424601237,1871.3138103485107,21491.766929626465
2000,351.87339782714844,504.753033320109,2441.6840076446533,28840.004205703735
2500,390.9613291422526,548.4885374704996,3110.074996948242,34877.45404243469
3000,459.5096906026204,613.122304280599,4075.16884803772,42254.32085990906
3500,503.7543773651123,675.4630406697592,4617.093801498413,48163.995027542114
4000,590.890645980835,736.5556557973226,5120.770692825317,58019.67787742615
4500,691.5613810221354,836.8487358093262,5972.371816635132,61300.35185813904
5000,767.9766019185384,908.36501121521,7532.655954360962,74956.43305778503
5500,879.2503674825033,1006.1286290486654,7785.591125488281,74976.66311264038
6000,1022.5912729899088,1112.2041543324788,9064.096927642822,84710.81328392029
6500,1138.1699244181316,1231.1350504557292,9859.097003936768,93050.2417087555
7000,1294.8246002197266,1391.5653228759766,11033.14995765686,97888.60511779784
7500,1397.946039835612,1525.1287619272869,11912.35613822937,104030.46011924744
8000,1584.053595860799,1696.9183286031086,13188.30108642578,111529.81114387512


==> images/datal_1.csv <==
X,Y1,Y2,Y3,Y4
5000,901.1454144302679,4071.9840575237663,22778.037071228027,248646.28195762634
10000,1581.597410902685,4104.24558970393,62778.58805656433,502489.0298843384
15000,3078.6999001794934,5582.682015944501,117214.02215957642,762825.3178596497
20000,5198.373254464597,7932.643321095681,188232.94377326965,1035842.0209884644
25000,8003.2315643466245,11281.942596240919,276397.8991508484,
30000,11352.363012274916,14930.618028251492,384375.78535079956,
35000,15308.622768947056,19113.225041603557,541790.8861637115,
40000,21514.00807925633,25415.9830151772,642844.3269729614,
45000,25057.613820445782,28817.90676895453,800469.3968296051,
50000,30866.44599875625,34456.87222480774,968921.5240478516,
55000,37329.3636623694,41175.73580449941,1156264.5280361176,
60000,63982.67081805638,67989.75454544535,,
65000,88910.27632051584,92830.42966103068,,
70000,119769.97775934181,124304.36605336715,,
75000,181541.14917832977,185501.54880601531,,
80000,252793.01093549145,257149.31394615953,,

